Constraints on neutron star superfluidity from the cooling neutron star in Cassiopeia A using all Chandra ACIS-S observations

Analysis of Chandra observations of the neutron star (NS) in the centre of the Cassiopeia A supernova remnant taken in the subarray (FAINT) mode of the ACIS detector performed by Posselt and collaborators revealed, after inclusion of the most recent (May 2020) observations, a significant decrease of the source surface temperature from 2006 to 2020. The obtained cooling rate is consistent with those obtained from analysis of the 2000$-$2019 data taken in the GRADED mode of the ACIS detector, which is potentially more strongly affected by instrumental effects. We performed a joint spectral analysis using all ACIS data to constrain the NS parameters and cooling rate. We constrain the mass of the Cassiopeia A NS at $M=1.55\pm0.25~M_\odot$, and its radius at $R=13.5\pm 1.5$ km. The surface temperature cooling rate is found to be $2.2\pm 0.3$ per cent in 10 years if the absorbing hydrogen column density is allowed to vary and $1.6\pm 0.2$ per cent in 10 years if it is fixed. The observed cooling can be explained by enhanced neutrino emission from the superfluid NS interior due to Cooper Pair Formation (CPF) process. Based on analysis of all ACIS data, we constrain the maximal critical temperature of triplet neutron pairing within the NS core at $(4-9.5)\times 10^{8}$ K. In accordance with previous studies, the required effective strength of the CPF neutrino emission is at least a factor of 2 higher than existing microscopic calculations suggest.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
